The WISE Catalog of Galactic HII Regions

Using data from the all-sky Wide-Field Infrared Survey Explorer (WISE) satellite, we made a catalog of over 8000 Galactic HII regions and HII region candidates by searching for their characteristic mid-infrared (MIR) morphology. WISE has sufficient sensitivity to detect the MIR emission from HII regions located anywhere in the Galactic disk. We believe this is the most complete catalog yet of regions forming massive stars in the Milky Way. Of the ~8000 cataloged sources, ~1500 have measured radio recombination line (RRL) or H$\alpha$ emission, and are thus known to be HII regions. This sample improves on previous efforts by resolving HII region complexes into multiple sources and by removing duplicate entries. There are ~2500 candidate HII regions in the catalog that are spatially coincident with radio continuum emission. Our group's previous RRL studies show that ~95% of such targets are HII regions. We find that ~500 of these candidates are also positionally associated with known HII region complexes, so the probability of their being bona fide HII regions is even higher. At the sensitivity limits of existing surveys, ~4000 catalog sources show no radio continuum emission. Using data from the literature, we find distances for ~1500 catalog sources, and molecular velocities for ~1500 HII region candidates.

==> wise_hii_V1.0_stub.csv <==
G029.950-00.809& K&  29.951&  -0.809&   64& G029.951-00.800& G029.951-00.800&  29.951&  -0.800&                  86.1&             0.4&                21.3&             0.9&  2
G029.954-00.788& G&  29.954&  -0.787&   29&                & G029.951-00.800&        &        &                      &                &                    &                &   
G029.955-00.093& G&  29.956&  -0.092&  124&                & G029.960-00.020&        &        &                      &                &                    &                &   
G029.956-00.020& K&  29.956&  -0.019&   94& G029.960-00.020& G029.960-00.020&  29.956&  -0.017&                  91.3&             0.1&                32.2&             0.3& 10
G029.959-00.348& Q&  29.959&  -0.348&   37&                &                &        &        &                      &                &                    &                &   
G029.970-00.412& Q&  29.970&  -0.411&   14&                &                &        &        &                      &                &                    &                &   
G029.970-00.417& Q&  29.970&  -0.416&   14&                &                &        &        &                      &                &                    &                &   
G029.975-00.835& G&  29.975&  -0.835&   72&                & G029.951-00.800&        &        &                      &                &                    &                &   
G029.976+00.547& Q&  29.976&   0.548&  137&                &                &        &        &                      &                &                    &                &   
G029.978+00.020& C&  29.979&   0.021&   30&                &                &        &        &                      &                &                    &                &   
G029.979-00.587& K&  29.980&  -0.587&  219& G030.001-00.602&                &  30.001&  -0.602&             42.6;93.2&         1.8;1.1&           11.2;21.9&         4.3;2.5&  9
G029.997+00.072& Q&  29.997&   0.073&   39&                &                &        &        &                      &                &                    &                &   
G030.003-00.267& C&  30.004&  -0.266&   24&                &                &        &        &                      &                &                    &                &   
G030.007-00.084& G&  30.008&  -0.084&   82&                & G029.960-00.020&        &        &                      &                &                    &                &   
G030.009-00.274& Q&  30.010&  -0.273&   24&                &                &        &        &                      &                &                    &                &   
G030.014+00.017& Q&  30.014&   0.017&   23&                &                &        &        &                      &                &                    &                &   
G030.015+00.025& Q&  30.015&   0.025&   22&                &                &        &        &                      &                &                    &                &   
G030.022-00.042& K&  30.022&  -0.042&   60& G030.022-00.044&                &  30.022&  -0.044&                  94.9&             0.1&                21.7&             0.1&  2
G030.026+00.109& K&  30.026&   0.109&   52& G030.024+00.110&                &  30.024&   0.110&                 100.6&             0.1&                26.5&             0.3&  2
G030.030+00.005& Q&  30.031&   0.005&   38&                &                &        &        &                      &                &                    &                &   
G030.036-00.167& K&  30.037&  -0.166&  265& G030.069-00.160&                &  30.069&  -0.160&                  98.2&             1.7&                32.1&             4.1&  8
G030.042-00.144& C&  30.043&  -0.143&   48&                &                &        &        &                      &                &                    &                &   
G030.051+00.180& C&  30.051&   0.180&  150&                &                &        &        &                      &                &                    &                &   
G030.055-00.339& C&  30.055&  -0.339&   68&                &                &        &        &                      &                &                    &                &   
G030.057+00.077& Q&  30.057&   0.078&   39&                &                &        &        &                      &                &                    &                &   


==> wise_hii_V1.0_stub_distances.csv <==
G029.950-00.809&  5.3&  9.4& 7.4&  4.7&  107.5&  &     &     &    &      &                           &   
G029.954-00.788&  5.2&  9.5& 7.4&  4.8&  107.5&  &     &     &    &      &                           &   
G029.955-00.093&     &     &    &     &       &  &     &     &    &      &                           &   
G029.956-00.020&  5.6&  9.1& 7.4&  4.6&  107.5& F&  9.1&  0.6&  82&    -3&                   H2CO/Kin& 32
G029.959-00.348&     &     &    &     &       &  &     &     &    &      &                           &   
G029.970-00.412&     &     &    &     &       &  &     &     &    &      &                           &   
G029.970-00.417&     &     &    &     &       &  &     &     &    &      &                           &   
G029.975-00.835&     &     &    &     &       &  &     &     &    &      &                           &   
G029.976+00.547&     &     &    &     &       &  &     &     &    &      &                           &   
G029.978+00.020&     &     &    &     &       &  &     &     &    &      &                           &   
G029.979-00.587&  5.6&  9.1& 7.4&  4.6&  107.4& F&  9.1&  0.6&  82&   -93&              HIEA+HISA/Kin&  1
G029.997+00.072&     &     &    &     &       &  &     &     &    &      &                           &   
G030.003-00.267&  6.4&  8.4& 7.4&  4.4&  107.4& T&  7.4&  1.3&  59&   -34&               TP (Mol)/Kin&   
G030.007-00.084&     &     &    &     &       &  &     &     &    &      &                           &   
G030.009-00.274&  6.4&  8.4& 7.4&  4.4&  107.3& T&  7.4&  1.3&  59&   -35&               TP (Mol)/Kin&   
G030.014+00.017&  6.7&  8.0& 7.4&  4.3&  107.3& T&  7.4&  1.1&  59&     2&               TP (Mol)/Kin&   
G030.015+00.025&     &     &    &     &       &  &     &     &    &      &                           &   
G030.022-00.042&  5.8&  8.9& 7.4&  4.5&  107.3& F&  8.9&  0.6&  79&    -6&                   HIEA/Kin&  2
G030.026+00.109&  6.3&  8.5& 7.4&  4.4&  107.3& T&  7.4&  1.4&  59&    14&                   HIEA/Kin&  2
G030.030+00.005&  6.7&  8.0& 7.4&  4.3&  107.3& T&  7.4&  1.1&  59&     0&               TP (Mol)/Kin&   
G030.036-00.167&  6.1&  8.7& 7.4&  4.4&  107.3& F&  8.7&  0.8&  76&   -25&              HIEA+HISA/Kin&  1
G030.042-00.144&     &     &    &     &       &  &     &     &    &      &                           &   
G030.051+00.180&     &     &    &     &       &  &     &     &    &      &                           &   
G030.055-00.339&     &     &    &     &       &  &     &     &    &      &                           &   
G030.057+00.077&     &     &    &     &       &  &     &     &    &      &                           &   


==> wise_hii_V1.0_stub_molecular.csv <==
G029.950-00.809&                      &        &        &                                &       &   
G029.954-00.788&       G029.959-00.791&  29.959&  -0.791&                            85.2&   HCO+&  6
G029.955-00.093&                      &        &        &                                &       &   
G029.956-00.020&     G029.9564-00.0174&  29.957&  -0.017&                            97.2&    NH3&  9
G029.959-00.348&                      &        &        &                                &       &   
G029.970-00.412&                      &        &        &                                &       &   
G029.970-00.417&                      &        &        &                                &       &   
G029.975-00.835&                      &        &        &                                &       &   
G029.976+00.547&                      &        &        &                                &       &   
G029.978+00.020&                      &        &        &                                &       &   
G029.979-00.587&           G30.00-0.60&  30.000&  -0.600&                            92.1&   13CO&  1
G029.997+00.072&                      &        &        &                                &       &   
G030.003-00.267&       G030.006-00.272&  30.006&  -0.272&                           101.8&   HCO+&  6
G030.007-00.084&                      &        &        &                                &       &   
G030.009-00.274&       G030.006-00.272&  30.006&  -0.272&                           101.8&   HCO+&  6
G030.014+00.017&       G030.022+00.009&  30.022&   0.009&                           105.1&   HCO+&  6
G030.015+00.025&                      &        &        &                                &       &   
G030.022-00.042&       G030.020-00.050&  30.020&  -0.050&                            91.7&   HCO+&  6
G030.026+00.109&       G030.026+00.106&  30.026&   0.106&                           106.0&   HCO+&  6
G030.030+00.005&       G030.022+00.009&  30.022&   0.009&                           105.1&   HCO+&  6
G030.036-00.167&                      &        &        &                                &       &   
G030.042-00.144&                      &        &        &                                &       &   
G030.051+00.180&                      &        &        &                                &       &   
G030.055-00.339&                      &        &        &                                &       &   
G030.057+00.077&                      &        &        &                                &       &   

